Do Vision and Language Encoders Represent the World Similarly?

Aligned text-image encoders such as CLIP have become the de facto model for vision-language tasks. Furthermore, modality-specific encoders achieve impressive performances in their respective domains. This raises a central question: does an alignment exist between uni-modal vision and language encoders since they fundamentally represent the same physical world? Analyzing the latent spaces structure of vision and language models on image-caption benchmarks using the Centered Kernel Alignment (CKA), we find that the representation spaces of unaligned and aligned encoders are semantically similar. In the absence of statistical similarity in aligned encoders like CLIP, we show that a possible matching of unaligned encoders exists without any training. We frame this as a seeded graph-matching problem exploiting the semantic similarity between graphs and propose two methods - a Fast Quadratic Assignment Problem optimization, and a novel localized CKA metric-based matching/retrieval. We demonstrate the effectiveness of this on several downstream tasks including cross-lingual, cross-domain caption matching and image classification. Code available at github.com/mayug/0-shot-llm-vision.

==> examples/text_0.txt <==
Counter top inside a house designed with different colors. 

==> examples/text_3.txt <==
Ten porcelain pieces with floral patterns painted on them.

==> examples/text_5.txt <==
A bathroom sink and its reflection in the mirror.

==> examples/text_6.txt <==
a kite surfer is flying in the air over some water

==> examples/text_8.txt <==
The view of a bathroom with a wall mounted sink.

==> examples_text/text_0.txt <==
Two children enjoy a meal at a restaurant.

==> examples_text/text_0_0.txt <==
A cup with soda in front of a panini with a side of greens.

==> examples_text/text_0_1.txt <==
A man making his plate with a table full of food. 

==> examples_text/text_0_2.txt <==
a chicken meal with carrots broccoli and rice

==> examples_text/text_0_3.txt <==
A plate filled with food sitting on a table next to a drink.

==> examples_text/text_0_4.txt <==
some people seated at a table with plates of food 

==> examples_text/text_1.txt <==
A bathroom has the blue toilet seat off.

==> examples_text/text_1_0.txt <==
A tiled bathroom with toilet and open shower

==> examples_text/text_1_1.txt <==
A bathroom vanity with a his and hers sink.

==> examples_text/text_1_2.txt <==
A very nice bathroom with toilet and mirror. 

==> examples_text/text_1_3.txt <==
Bathroom stall with green door in commercial business.

==> examples_text/text_1_4.txt <==
A black toilet in a tiled public bathroom stall.

==> examples_text/text_2.txt <==
A train driving over a small bridge on a green hillside.

==> examples_text/text_2_0.txt <==
A blue rusted train engine sitting on top of rail tracks.

==> examples_text/text_2_1.txt <==
A train with steam coming out is on the tracks.

==> examples_text/text_2_2.txt <==
An old fashioned steam engine train traveling down railroad tracks.

==> examples_text/text_2_3.txt <==
The train engine number 6309 is operated by BNSF. 

==> examples_text/text_2_4.txt <==
A train traveling under a rusted bridge on top of tracks.

==> examples_text/text_3.txt <==
A group of guys in  a dugout with their gear 

==> examples_text/text_3_0.txt <==
A baseball player swinging and missing the ball.

==> examples_text/text_3_1.txt <==
A catches crouches on a patch of dirt.

==> examples_text/text_3_2.txt <==
A baseball player holding a bat next to home plate.

==> examples_text/text_3_3.txt <==
A man hitting a tennis ball with a bat.

==> examples_text/text_3_4.txt <==
A group of baseball players standing on top of a field.

==> examples_text/text_4.txt <==
A man holding a ball while standing next to a gate.

==> examples_text/text_4_0.txt <==
A baseball player swinging and missing the ball.

==> examples_text/text_4_1.txt <==
A man hitting a tennis ball with a bat.

==> examples_text/text_4_2.txt <==
A catches crouches on a patch of dirt.

==> examples_text/text_4_3.txt <==
Little boys playing on a baseball field in baseball uniforms. 

==> examples_text/text_4_4.txt <==
A man on a tennis court playing tennis

==> examples_text/text_5.txt <==
A herd of cattle grazing on a lush green field.

==> examples_text/text_5_1.txt <==
A few birds are on the roof of a house.

==> examples_text/text_5_2.txt <==
A horse standing on top of a lush green field.

==> examples_text/text_5_3.txt <==
A herd of cattle walking across a beach next to the ocean.

==> examples_text/text_5_4.txt <==
A group of people on horses racing together.

==> examples_text/text_6.txt <==
Some kids standing up playing wii with each other

==> examples_text/text_6_0.txt <==
A young boy holding a tennis racquet on a court.

==> examples_text/text_6_1.txt <==
a person in a wheel chair swinging a tennis racket

==> examples_text/text_6_2.txt <==
A group of people looking at some kind of show or exhibit 

==> examples_text/text_6_3.txt <==
A group of guys in  a dugout with their gear 

==> examples_text/text_6_4.txt <==
A mother standing behind two baby boys sitting at a table.

==> examples_text/text_7.txt <==
A cat standing on the edge of a sink drink water.

==> examples_text/text_7_0.txt <==
A tiled bathroom with toilet and open shower

==> examples_text/text_7_1.txt <==
A black toilet in a tiled public bathroom stall.

==> examples_text/text_7_2.txt <==
A bathroom sink and mirror reflecting the shower and bathtub.

==> examples_text/text_7_3.txt <==
A picture of pink bathroom sink and a mirror.

==> examples_text/text_7_4.txt <==
A bathroom with a shower curtain that has four palm trees on it and a white tile floor.

==> examples_text/text_8.txt <==
Two barefoot women holding game controllers in each hand.

==> examples_text/text_8_0.txt <==
obama delivers a speech photoshopped with the ussr flag

==> examples_text/text_8_1.txt <==
a person in a wheel chair swinging a tennis racket

==> examples_text/text_8_2.txt <==
A baseball player swinging and missing the ball.

==> examples_text/text_8_3.txt <==
A young boy holding a tennis racquet on a court.

==> examples_text/text_8_4.txt <==
A foot wearing a pointy pink flat shoe rested upon a bench.

==> examples_text/text_9.txt <==
A woman sitting in a chair in front of a TV.

==> examples_text/text_9_0.txt <==
A living room with an old fashioned TV and a couch.

==> examples_text/text_9_1.txt <==
A room that has two televisions in it.

==> examples_text/text_9_2.txt <==
A living room filled with furniture and a book shelf filled with books.

==> examples_text/text_9_3.txt <==
a black table and stools sitting next to two windows with shutters

==> examples_text/text_9_4.txt <==
a cat laying on top of a chair in the living room 
